Manifold-Constrained Sentence Embeddings via Triplet Loss: Projecting Semantics onto Spheres, Tori, and M\"obius Strips

Recent advances in representation learning have emphasized the role of embedding geometry in capturing semantic structure. Traditional sentence embeddings typically reside in unconstrained Euclidean spaces, which may limit their ability to reflect complex relationships in language. In this work, we introduce a novel framework that constrains sentence embeddings to lie on continuous manifolds -- specifically the unit sphere, torus, and M\"obius strip -- using triplet loss as the core training objective. By enforcing differential geometric constraints on the output space, our approach encourages the learning of embeddings that are both discriminative and topologically structured. We evaluate our method on benchmark datasets (AG News and MBTI) and compare it to classical baselines including TF-IDF, Word2Vec, and unconstrained Keras-derived embeddings. Our results demonstrate that manifold-constrained embeddings, particularly those projected onto spheres and M\"obius strips, significantly outperform traditional approaches in both clustering quality (Silhouette Score) and classification performance (Accuracy). These findings highlight the value of embedding in manifold space -- where topological structure complements semantic separation -- offering a new and mathematically grounded direction for geometric representation learning in NLP.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

